PreMovNet: Pre-Movement EEG-based Hand Kinematics Estimation for Grasp and Lift task

Kinematics decoding from brain activity helps in developing rehabilitation or power-augmenting brain-computer interface devices. Low-frequency signals recorded from non-invasive electroencephalography (EEG) are associated with the neural motor correlation utilised for motor trajectory decoding (MTD). In this communication, the ability to decode motor kinematics trajectory from pre-movement delta-band (0.5-3 Hz) EEG is investigated for the healthy participants. In particular, two deep learning-based neural decoders called PreMovNet-I and PreMovNet-II, are proposed that make use of motor-related neural information existing in the pre-movement EEG data. EEG data segments with various time lags of 150 ms, 200 ms, 250 ms, 300 ms, and 350 ms before the movement onset are utilised for the same. The MTD is presented for grasp-and-lift task (WAY-EEG-GAL dataset) using EEG with the various lags taken as input to the neural decoders. The performance of the proposed decoders are compared with the state-of-the-art multi-variable linear regression (mLR) model. Pearson correlation coefficient and hand trajectory are utilised as performance metric. The results demonstrate the viability of decoding 3D hand kinematics using pre-movement EEG data, enabling better control of BCI-based external devices such as exoskeleton/exosuit.

==> README.txt <==


July 12, 2017

IEEE_lsens.cls is the official LaTeX class for authors of the IEEE Sensors
Letters (LSENS) papers. See the LSENS website:

http://www.ieee-sensors.org/

for the latest version and other LSENS author support information.

For LaTeX technical support on the use of IEEE_lsens.cls, see:

http://www.michaelshell.org/contact.html


IEEE_lsens.cls is derived from IEEEtran.cls, but there are a few notable
differences. The IEEE_lsens_HOWTO.pdf covers these differences, as well
as any special rules/aspects of the LSENS authoring and submission process,
and should be read carefully by all IEEE_lsens.cls users.

In this way, IEEE authors who are already familar with IEEEtran can quickly
learn the unique features and behavior of the IEEE_lsens LaTeX class simply
by reading the relatively short IEEE_lsens_HOWTO.pdf.

Those authors who are not familar with LaTeX work under IEEEtran should
also read the full IEEEtran user manual, IEEEtran_HOWTO.pdf, which can be
obtained at the journal author support section within the main IEEE website
at http://www.ieee.org/ or at the IEEEtran package distribution page on
the CTAN site at http://www.ctan.org/pkg/ieeetran .


*** Existing IEEEtran.cls documents will require a few changes, especially
    with regard to the format of \author{} and other title page setup,
    in order to work properly under IEEE_lsens.cls. ***
   
*** The standard IEEE BibTeX style (IEEEtran.bst) will work fine as-is for
    bibliography/reference formatting of LSENS papers. ***


See the attached bare_lsens.tex for an example "bare bones" LSENS paper
starter file.


Best wishes for all your publication endeavors,

Michael Shell
http://www.michaelshell.org/

********************************** Files **********************************

README.txt             - This file.

IEEE_lsens_HOWTO.pdf   - The IEEE_lsens LaTeX class user manual.

IEEE_lsens.cls         - The IEEEtran_lsens LaTeX class file.

bare_lsens.tex         - A bare bones starter file for LSENS papers.

changelog.txt          - The revision history.


*************************************************************************
 Legal Notice:
 This code is offered as-is without any warranty either expressed or
 implied; without even the implied warranty of MERCHANTABILITY or
 FITNESS FOR A PARTICULAR PURPOSE! 
 User assumes all risk.
 In no event shall IEEE or any contributor to this code be liable for
 any damages or losses, including, but not limited to, incidental,
 consequential, or any other damages, resulting from the use or misuse
 of any information contained here.

 All comments are the opinions of their respective authors and are not
 necessarily endorsed by the IEEE.

 This work is distributed under the LaTeX Project Public License (LPPL)
 ( http://www.latex-project.org/ ) version 1.3, and may be freely used,
 distributed and modified. A copy of the LPPL, version 1.3, is included
 in the base LaTeX documentation of all distributions of LaTeX released
 2003/12/01 or later.
 Retain all contribution notices and credits.
 ** Modified files should be clearly indicated as such, including  **
 ** renaming them and changing author support contact information. **

*************************************************************************

==> changelog.txt <==

Changelog history of the IEEE_lsens LaTeX class.
 2017/07/12
 by Michael Shell (MDS)
 http://www.michaelshell.org/


*******

  7/2017 v1.0 initial release, based on IEEEtran.cls v1.8b

*******

